Design and analysis adaptivity in multi-resolution topology optimization

Multiresolution topology optimization (MTO) methods involve decoupling of the design and analysis discretizations, such that a high-resolution design can be obtained at relatively low analysis costs. Recent studies have shown that the MTO method can be approximately 3 and 30 times faster than the traditional topology optimization method for 2D and 3D problems, respectively. To further exploit the potential of decoupling analysis and design, we propose a dp-adaptive MTO method, which involves locally increasing/decreasing the shape function orders (p) and design resolution (d). The adaptive refinement/coarsening is performed using a composite refinement indicator which includes criteria based on analysis error, presence of intermediate densities as well as the occurrence of design artefacts referred to as QR-patterns. While standard MTO must rely on filtering to suppress QR-patterns, the proposed adaptive method ensures efficiently that these artefacts are suppressed in the final design, without sacrificing the design resolution. The applicability of the dp-adaptive MTO method is demonstrated on several 2D mechanical design problems. For all the cases, significant speed-ups in computational time are obtained. In particular for design problems involving low material volume fractions, speed-ups of up to a factor of 10 can be obtained over the conventional MTO method.

==> data/comp.dat <==
x	y
   1.0000000e+00   4.4811565e+00
   2.0000000e+00   4.4988271e+00
   3.0000000e+00   4.5052723e+00
   4.0000000e+00   4.5065919e+00
   5.0000000e+00   4.5054128e+00
   6.0000000e+00   4.5032697e+00
   7.0000000e+00   4.5010829e+00
   8.0000000e+00   4.4993852e+00
   9.0000000e+00   4.4984595e+00
   1.0000000e+01   4.4984303e+00
   1.1000000e+01   4.4993236e+00
   1.2000000e+01   4.5011078e+00
   1.3000000e+01   4.5037195e+00
   1.4000000e+01   4.5070810e+00
   1.5000000e+01   4.5111102e+00
   1.6000000e+01   4.5157275e+00
   1.7000000e+01   4.5208587e+00
   1.8000000e+01   4.5264366e+00
   1.9000000e+01   4.5324021e+00
   2.0000000e+01   4.5387030e+00
   2.1000000e+01   4.5452942e+00
   2.2000000e+01   4.5521362e+00
   2.3000000e+01   4.5591944e+00
   2.4000000e+01   4.5664376e+00
   2.5000000e+01   4.5738373e+00
   2.6000000e+01   4.5813666e+00
   2.7000000e+01   4.5889987e+00
   2.8000000e+01   4.5967065e+00
   2.9000000e+01   4.6044610e+00
   3.0000000e+01   4.6122308e+00
   3.1000000e+01   4.6199806e+00
   3.2000000e+01   4.6276708e+00
   3.3000000e+01   4.6352558e+00
   3.4000000e+01   4.6426835e+00
   3.5000000e+01   4.6498940e+00
   3.6000000e+01   4.6568183e+00
   3.7000000e+01   4.6633771e+00
   3.8000000e+01   4.6694796e+00
   3.9000000e+01   4.6750218e+00
   4.0000000e+01   4.6798853e+00
   4.1000000e+01   4.6839346e+00
   4.2000000e+01   4.6870158e+00
   4.3000000e+01   4.6889534e+00
   4.4000000e+01   4.6895468e+00
   4.5000000e+01   4.6885653e+00
   4.6000000e+01   4.6857401e+00
   4.7000000e+01   4.6807507e+00
   4.8000000e+01   4.6731984e+00
   4.9000000e+01   4.6625466e+00
   5.0000000e+01   4.6479445e+00
   5.1000000e+01   4.6271321e+00


==> data/gray.dat <==
x	y
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.9600000e-02
   3.0000000e+00   3.8400000e-02
   4.0000000e+00   5.6400000e-02
   5.0000000e+00   7.3600000e-02
   6.0000000e+00   9.0000000e-02
   7.0000000e+00   1.0560000e-01
   8.0000000e+00   1.2040000e-01
   9.0000000e+00   1.3440000e-01
   1.0000000e+01   1.4760000e-01
   1.1000000e+01   1.6000000e-01
   1.2000000e+01   1.7160000e-01
   1.3000000e+01   1.8240000e-01
   1.4000000e+01   1.9240000e-01
   1.5000000e+01   2.0160000e-01
   1.6000000e+01   2.1000000e-01
   1.7000000e+01   2.1760000e-01
   1.8000000e+01   2.2440000e-01
   1.9000000e+01   2.3040000e-01
   2.0000000e+01   2.3560000e-01
   2.1000000e+01   2.4000000e-01
   2.2000000e+01   2.4360000e-01
   2.3000000e+01   2.4640000e-01
   2.4000000e+01   2.4840000e-01
   2.5000000e+01   2.4960000e-01
   2.6000000e+01   2.5000000e-01
   2.7000000e+01   2.4960000e-01
   2.8000000e+01   2.4840000e-01
   2.9000000e+01   2.4640000e-01
   3.0000000e+01   2.4360000e-01
   3.1000000e+01   2.4000000e-01
   3.2000000e+01   2.3560000e-01
   3.3000000e+01   2.3040000e-01
   3.4000000e+01   2.2440000e-01
   3.5000000e+01   2.1760000e-01
   3.6000000e+01   2.1000000e-01
   3.7000000e+01   2.0160000e-01
   3.8000000e+01   1.9240000e-01
   3.9000000e+01   1.8240000e-01
   4.0000000e+01   1.7160000e-01
   4.1000000e+01   1.6000000e-01
   4.2000000e+01   1.4760000e-01
   4.3000000e+01   1.3440000e-01
   4.4000000e+01   1.2040000e-01
   4.5000000e+01   1.0560000e-01
   4.6000000e+01   0.09
   4.7000000e+01   0.0736
   4.8000000e+01   0.0564
   4.9000000e+01   0.0384
   5.0000000e+01   0.0196
   5.1000000e+01   0.0000000e+00

